On Exact Sizes of Minimal CNOT Circuits

Computing a minimum-size circuit that implements a certain function is a standard optimization task. We consider circuits of CNOT gates, which are fundamental binary gates in reversible and quantum computing. Algebraically, CNOT circuits on $n$ qubits correspond to $GL(n,2)$, the general linear group over the field of two elements, and circuit minimization reduces to computing distances in the Cayley graph $G_n$ of $GL(n,2)$ generated by transvections. However, the super-exponential size of $GL(n,2)$ has made its exploration computationally challenging. In this paper, we develop a new approach for computing distances in $G_n$, allowing us to synthesize minimum circuits that were previously beyond reach (e.g., we can synthesize optimally all circuits over $n=7$ qubits). Towards this, we establish two theoretical results that may be of independent interest. First, we give a complete characterization of all isometries in $G_n$ in terms of (i) permuting qubits and (ii) swapping the arguments of all CNOT gates. Second, for any fixed $d$, we establish polynomials in $n$ of degree $2d$ that characterize the size of spheres in $G_n$ at distance $d$, as long as $n\geq 2d$. With these tools, we revisit an open question of [Bataille, 2022] regarding the smallest number $n_0$ for which the diameter of $G_{n_0}$ exceeds $3(n_0-1)$. It was previously shown that $6\leq n_0 \leq 30$, a gap that we tighten considerably to $8\leq n_0 \leq 20$. We also confirm a conjecture that long cycle permutations lie at distance $3(n-1)$, for all $n\leq 8$, extending the previous bound of $n\leq 5$.

==> LOGS/README.txt <==
This folder contains some log-files obtained from experiments on the grendel cluster, to support the claims in Section 6.

- matrix_JM_dtr_6_128_1.txt:
    N=6, computing and counting all of G_6
    15 levels in 3s on 128 cores
    (this is NOT with nauty but with our smart permutation enumeration)

- matrix_JM_dtr_7_128_1.txt:
    N=7, computing and counting all of G_7
    18 levels in 8483s on 128 cores
    (this is NOT with nauty but with our smart permutation enumeration)
    
- matrix_JM_cyc_qfat_8_40a.txt:
    N=8, searching for cyclic permutation
    fwd 12 levels
    bwd 9 levels
    found cyclic permutation at distance 21
    19209s total time (finished last level after 18279s)
    using 40 cores, largest hash table 2^36 nodes

- matrix_JM_cyc_qfat_8_40a.txt:
    similar run, slightly slower,
    this time showing the final result (with correct permutation)

- matrix_JM_nauty_qfat_20_40_1
    computing N=20 up to d=10 to obtain the polynomial coefficients for f_10
    This takes 2286s
    

==> LOGS/matrix_JM_cyc_qfat_8_40a.txt <==
Handling matrices of size N = 8
Using DTree log-level-size + 1 bits
Running with 40 OpenMP threads
Fwd Depth 0 (2^3): (0s) (1 elts) (1 orbits)
Bwd Depth 0 (2^3): (0s) (5040 elts) (1 orbits)
Fwd Depth 1 (2^3): (0s) (56 elts) (1 orbits)
Fwd Depth 2 (2^4): (0s) (1904 elts) (6 orbits)
Bwd Depth 1 (2^10): (0s) (282240 elts) (7 orbits)
Fwd Depth 3 (2^7): (0s) (50316 elts) (32 orbits)
Bwd Depth 2 (2^10): (0s) (9596160 elts) (241 orbits)
Fwd Depth 4 (2^9): (0s) (1121820 elts) (233 orbits)
Fwd Depth 5 (2^12): (0s) (21927640 elts) (1969 orbits)
Bwd Depth 3 (2^16): (0s) (248666508 elts) (6180 orbits)
Fwd Depth 6 (2^16): (0s) (383911500 elts) (19855 orbits)
Bwd Depth 4 (2^19): (0s) (5318650848 elts) (132093 orbits)
Fwd Depth 7 (2^19): (0s) (6086458100 elts) (223299 orbits)
Bwd Depth 5 (2^23): (0s) (97390870752 elts) (2417956 orbits)
Fwd Depth 8 (2^23): (0s) (87721874450 elts) (2653755 orbits)
Bwd Depth 6 (2^26): (4s) (1552741577548 elts) (38549029 orbits)
Fwd Depth 9 (2^26): (8s) (1148418500236 elts) (31414389 orbits)
Fwd Depth 10 (2^30): (57s) (13587845739286 elts) (353662338 orbits)
Bwd Depth 7 (2^33): (130s) (21611332000720 elts) (536503508 orbits)
Fwd Depth 11 (2^33): (717s) (143890218187240 elts) (3657182348 orbits)
Bwd Depth 8 (2^35): (1605s) (260258120384904 elts) (6460570431 orbits)
Fwd Depth 12 (2^35): (8002s) (1342012729372308 elts) (33719514377 orbits)
Bwd Depth 9 (2^36): (18279s) (2656351524963073 elts) (65936050032 orbits)
Found at distance 21 (12 + 9)

OPENQASM 2.0;
include "qelib1.inc";
qreg q[8];

cx q[1],q[2];
cx q[5],q[1];
cx q[2],q[5];
cx q[7],q[2];
cx q[2],q[6];
cx q[6],q[7];
cx q[7],q[3];
cx q[6],q[4];
cx q[4],q[6];
cx q[3],q[7];
cx q[1],q[5];
cx q[0],q[4];
cx q[4],q[0];
cx q[0],q[4];
cx q[6],q[0];
cx q[0],q[2];
cx q[7],q[3];
cx q[3],q[0];
cx q[2],q[3];
cx q[5],q[3];
cx q[3],q[1];

Permutated Result (TODO):
===============
0 0 0 0 0 0 0 1 
0 0 0 0 0 1 0 0 
0 0 0 0 0 0 1 0 
0 1 0 0 0 0 0 0 
1 0 0 0 0 0 0 0 
0 0 1 0 0 0 0 0 
0 0 0 0 1 0 0 0 
0 0 0 1 0 0 0 0 
===============
Total time: 19209s


==> LOGS/matrix_JM_cyc_qfat_8_40b.txt <==
Handling matrices of size N = 8
Using DTree log-level-size + 1 bits
Running with 40 OpenMP threads
Fwd Depth 0 (2^3): (0s) (1 elts) (1 orbits)
Bwd Depth 0 (2^3): (0s) (5040 elts) (1 orbits)
Fwd Depth 1 (2^3): (0s) (56 elts) (1 orbits)
Fwd Depth 2 (2^4): (0s) (1904 elts) (6 orbits)
Bwd Depth 1 (2^10): (0s) (282240 elts) (7 orbits)
Fwd Depth 3 (2^7): (0s) (50316 elts) (32 orbits)
Bwd Depth 2 (2^10): (0s) (9596160 elts) (241 orbits)
Fwd Depth 4 (2^9): (0s) (1121820 elts) (233 orbits)
Fwd Depth 5 (2^12): (0s) (21927640 elts) (1969 orbits)
Bwd Depth 3 (2^16): (0s) (248666508 elts) (6180 orbits)
Fwd Depth 6 (2^16): (0s) (383911500 elts) (19855 orbits)
Bwd Depth 4 (2^19): (0s) (5318650848 elts) (132093 orbits)
Fwd Depth 7 (2^19): (0s) (6086458100 elts) (223299 orbits)
Bwd Depth 5 (2^23): (0s) (97390870752 elts) (2417956 orbits)
Fwd Depth 8 (2^23): (0s) (87721874450 elts) (2653755 orbits)
Bwd Depth 6 (2^26): (4s) (1552741577548 elts) (38549029 orbits)
Fwd Depth 9 (2^26): (9s) (1148418500236 elts) (31414389 orbits)
Fwd Depth 10 (2^30): (68s) (13587845739286 elts) (353662338 orbits)
Bwd Depth 7 (2^33): (144s) (21611332000720 elts) (536503508 orbits)
Fwd Depth 11 (2^33): (833s) (143890218187240 elts) (3657182348 orbits)
Bwd Depth 8 (2^35): (1723s) (260258120384904 elts) (6460570431 orbits)
Fwd Depth 12 (2^35): (8845s) (1342012729372308 elts) (33719514377 orbits)
Bwd Depth 9 (2^36): (19284s) (2656351524963073 elts) (65936050032 orbits)
Found at distance 21 (12 + 9)

OPENQASM 2.0;
include "qelib1.inc";
qreg q[8];

cx q[3],q[5];
cx q[4],q[3];
cx q[5],q[4];
cx q[1],q[5];
cx q[5],q[6];
cx q[6],q[1];
cx q[1],q[2];
cx q[6],q[7];
cx q[7],q[6];
cx q[2],q[1];
cx q[3],q[4];
cx q[0],q[7];
cx q[7],q[0];
cx q[0],q[7];
cx q[6],q[0];
cx q[0],q[5];
cx q[1],q[2];
cx q[2],q[0];
cx q[5],q[2];
cx q[4],q[2];
cx q[2],q[3];

Result:
===============
0 1 0 0 0 0 0 0 
0 0 1 0 0 0 0 0 
0 0 0 1 0 0 0 0 
0 0 0 0 1 0 0 0 
0 0 0 0 0 1 0 0 
0 0 0 0 0 0 1 0 
0 0 0 0 0 0 0 1 
1 0 0 0 0 0 0 0 
===============
Total time: 20176s


==> LOGS/matrix_JM_dtr_6_128_1.txt <==
Handling matrices of size N = 6
Using DTree log-level-size + 1 bits
Running with 128 OpenMP threads
Depth 0 (0s, 2^3): 1 (1 orbits)
Depth 1 (0s, 2^3): 30 (1 orbits)
Depth 2 (0s, 2^4): 570 (6 orbits)
Depth 3 (0s, 2^7): 8415 (32 orbits)
Depth 4 (0s, 2^9): 101610 (228 orbits)
Depth 5 (0s, 2^12): 1026852 (1767 orbits)
Depth 6 (0s, 2^15): 8747890 (13425 orbits)
Depth 7 (0s, 2^18): 61978340 (90507 orbits)
Depth 8 (0s, 2^20): 355193925 (506752 orbits)
Depth 9 (0s, 2^23): 1561232840 (2202850 orbits)
Depth 10 (0s, 2^24): 4753747050 (6672137 orbits)
Depth 11 (1s, 2^25): 8111988473 (11342151 orbits)
Depth 12 (2s, 2^24): 4866461728 (6786712 orbits)
Depth 13 (3s, 2^21): 437272014 (609993 orbits)
Depth 14 (3s, 2^12): 949902 (1359 orbits)
Depth 15 (3s, 2^3): 120 (1 orbits)
Total size: 20158709760 (28227922 orbits), completed at depth 15



==> LOGS/matrix_JM_dtr_7_128_1.txt <==
Handling matrices of size N = 7
Using DTree log-level-size + 1 bits
Running with 128 OpenMP threads
Depth 0 (0s, 2^3): 1 (1 orbits)
Depth 1 (0s, 2^3): 42 (1 orbits)
Depth 2 (0s, 2^4): 1092 (6 orbits)
Depth 3 (0s, 2^7): 22141 (32 orbits)
Depth 4 (0s, 2^9): 375480 (232 orbits)
Depth 5 (0s, 2^12): 5499144 (1941 orbits)
Depth 6 (0s, 2^16): 70723842 (18618 orbits)
Depth 7 (0s, 2^19): 801887394 (181632 orbits)
Depth 8 (0s, 2^22): 7978685841 (1687466 orbits)
Depth 9 (0s, 2^25): 68818316840 (14102906 orbits)
Depth 10 (3s, 2^28): 503447045094 (101627779 orbits)
Depth 11 (30s, 2^31): 3008371364033 (602662335 orbits)
Depth 12 (191s, 2^33): 13735773412074 (2741492657 orbits)
Depth 13 (939s, 2^34): 42362971639322 (8436220042 orbits)
Depth 14 (3223s, 2^35): 68493002803224 (13616116190 orbits)
Depth 15 (6726s, 2^34): 33871696277888 (6726326530 orbits)
Depth 16 (8391s, 2^30): 1796520274568 (356621214 orbits)
Depth 17 (8481s, 2^18): 534600540 (106744 orbits)
Depth 18 (8483s, 2^3): 720 (1 orbits)
Total size: 163849992929280 (32597166327 orbits), completed at depth 18



==> LOGS/matrix_JM_dtr_qfat_8_40_1.txt <==
Handling matrices of size N = 8
Using DTree log-level-size + 1 bits
Running with 40 OpenMP threads
Depth 0 (0s, 2^3): 1 (1 orbits)
Depth 1 (0s, 2^3): 56 (1 orbits)
Depth 2 (0s, 2^4): 1904 (6 orbits)
Depth 3 (0s, 2^7): 50316 (32 orbits)
Depth 4 (0s, 2^9): 1121820 (233 orbits)
Depth 5 (0s, 2^12): 21927640 (1969 orbits)
Depth 6 (0s, 2^16): 383911500 (19855 orbits)
Depth 7 (0s, 2^19): 6086458100 (223299 orbits)
Depth 8 (0s, 2^23): 87721874450 (2653755 orbits)
Depth 9 (2s, 2^26): 1148418500236 (31414389 orbits)
Depth 10 (35s, 2^30): 13587845739286 (353662338 orbits)
Depth 11 (449s, 2^33): 143890218187240 (3657182348 orbits)
Depth 12 (5048s, 2^35): 1342012729372308 (33719514377 orbits)


==> LOGS/matrix_JM_nauty_qfat_20_40_1.txt <==
Handling matrices of size N = 20
Using DTree log-level-size + 1 bits
Running with 40 OpenMP threads
Depth 0 (0s, 2^3): 1 elements, 1 orbits
...generated 1 unique successors (2^3)
Depth 1 (0s, 2^3): 380 elements, 1 orbits
...generated 7 unique successors (2^5)
Depth 2 (0s, 2^4): 79040 elements, 6 orbits
...generated 45 unique successors (2^8)
Depth 3 (0s, 2^7): 11954230 elements, 32 orbits
...generated 344 unique successors (2^10)
Depth 4 (0s, 2^9): 1473074370 elements, 233 orbits
...generated 3101 unique successors (2^13)
Depth 5 (0s, 2^12): 157123629300 elements, 1974 orbits
...generated 32693 unique successors (2^17)
Depth 6 (0s, 2^16): 15053067102210 elements, 20082 orbits
...generated 393985 unique successors (2^20)
Depth 7 (1s, 2^19): 1327500118414050 elements, 234140 orbits
...generated 5354295 unique successors (2^24)
Depth 8 (14s, 2^23): 109637023012059825 elements, 3095075 orbits
...generated 80961396 unique successors (2^28)
...progress (   63s):                   0 elts,        0 orbits. Done        2 ( 0.0%).
...progress (  123s): 8360776574739892990 elts, 39205191 orbits. Done 60285581 (74.5%).
Depth 9 (142s, 2^27): 8587473744978198590 elements, 45648971 orbits
...generated 1346211415 unique successors (2^34)
...progress ( 1012s):                   0 elts,        0 orbits. Done        1 ( 0.0%).
...progress ( 1072s): 13224886226807476856 elts, 42959843 orbits. Done 45257965 ( 3.4%).
...progress ( 1132s): 11339346618436663656 elts, 93288315 orbits. Done 100340191 ( 7.5%).
...progress ( 1192s): 17687561620533813192 elts, 144243655 orbits. Done 158839136 (11.8%).
...progress ( 1252s): 12904284750045756168 elts, 194606986 orbits. Done 219919383 (16.3%).
...progress ( 1312s): 15346214165784635200 elts, 243096521 orbits. Done 282131233 (21.0%).
...progress ( 1372s): 8445029350772713192 elts, 289646268 orbits. Done 345339431 (25.7%).
...progress ( 1432s): 11675260942073686800 elts, 333961830 orbits. Done 409021979 (30.4%).
...progress ( 1492s): 6927825050801542168 elts, 374484330 orbits. Done 470733666 (35.0%).
...progress ( 1552s): 13905791274510069672 elts, 411101925 orbits. Done 529762167 (39.4%).
...progress ( 1612s): 16873627038533704236 elts, 446093049 orbits. Done 589148858 (43.8%).
...progress ( 1672s): 16604385181364483720 elts, 479969844 orbits. Done 649639535 (48.3%).
...progress ( 1732s): 13785087353662019044 elts, 513123088 orbits. Done 711990058 (52.9%).
...progress ( 1792s): 8348824642822799268 elts, 545015856 orbits. Done 775298098 (57.6%).
...progress ( 1852s):  814739823767523692 elts, 575835475 orbits. Done 839918748 (62.4%).
...progress ( 1912s): 9723405028488197492 elts, 605103126 orbits. Done 904929420 (67.2%).
...progress ( 1972s): 16924784360892269292 elts, 632780775 orbits. Done 970107134 (72.1%).
...progress ( 2032s): 4145130819333159956 elts, 658601140 orbits. Done 1034682915 (76.9%).
...progress ( 2092s): 8587944129557900876 elts, 682328433 orbits. Done 1097689157 (81.5%).
...progress ( 2152s): 12129337639036151036 elts, 704800869 orbits. Done 1160953679 (86.2%).
...progress ( 2212s): 14894364313324794356 elts, 725808330 orbits. Done 1223795467 (90.9%).
Depth 10 (2286s, 2^33): 16798138692326241596 elements, 743188850 orbits
Limited to depth 10. Skipped 0 orbit(s).
Polynomial coefficients (20/10): [0, 0, 0, 0, 0, 736540, 4749327810, 470186283084, 9693333049694, 79064742058728, 335405245663920, 866095057466166, 1504147346394528, 1867284211941720, 1712722052801760, 1175390846229600, 600544748643840, 222992728358400, 57111121267200, 9050974732800, 670442572800] 
Total time: 2286s

